Improved Greedy Identification of Latent Dynamics with Application to Fluid Flows

Model reduction is a key technology for large-scale physical systems in science and engineering, as it brings behavior expressed in many degrees of freedom to a more manageable size that subsequently allows control, optimization, and analysis with multi-query algorithms. We introduce an enhanced regression technique tailored to uncover quadratic parametric reduced-order dynamical systems from data. Our method, termed Improved Greedy Identification of Latent Dynamics (I-GILD), refines the learning phase of the original GILD approach. This refinement is achieved by reorganizing the quadratic model coefficients, allowing the minimum-residual problem to be reformulated using the Frobenius norm. Consequently, the optimality conditions lead to a generalized Sylvester equation, which is efficiently solved using the conjugate gradient method. Analysis of the convergence shows that I-GILD achieves superior convergence for quadratic model coefficients compared to GILD's steepest gradient descent, reducing both computational complexity and iteration count. Additionally, we derive an error bound for the model predictions, offering insights into error growth in time and ensuring controlled accuracy as long as the magnitudes of initial error is small and learning residuals are well minimized. The efficacy of I-GILD is demonstrated through its application to numerical and experimental tests, specifically the flow past Ahmed body with a variable rear slant angle, and the lid-driven cylindrical cavity problem with variable Reynolds numbers, utilizing particle-image velocimetry (PIV) data. These tests confirm I-GILD's ability to treat real-world dynamical system challenges and produce effective reduced-order models.

==> ahmed_body_points_ordered.txt <==
1.079299999999999926e+00 7.928899999999999837e-02
1.079299999999999926e+00 7.928899999999999837e-02
1.075700000000000101e+00 8.308699999999999419e-02
1.075700000000000101e+00 8.308699999999999419e-02
1.072300000000000031e+00 8.706800000000000650e-02
1.072300000000000031e+00 8.706800000000000650e-02
1.069099999999999939e+00 9.122099999999999653e-02
1.069099999999999939e+00 9.122099999999999653e-02
1.066100000000000048e+00 9.553599999999999592e-02
1.066100000000000048e+00 9.553599999999999592e-02
1.063399999999999901e+00 1.000000000000000056e-01
1.063399999999999901e+00 1.000000000000000056e-01
1.060899999999999954e+00 1.045999999999999985e-01
1.060899999999999954e+00 1.045999999999999985e-01
1.058699999999999974e+00 1.093299999999999966e-01
1.058699999999999974e+00 1.093299999999999966e-01
1.056599999999999984e+00 1.141599999999999976e-01
1.056599999999999984e+00 1.141599999999999976e-01
1.054899999999999949e+00 1.190999999999999975e-01
1.054899999999999949e+00 1.190999999999999975e-01
1.053399999999999892e+00 1.241199999999999942e-01
1.053399999999999892e+00 1.241199999999999942e-01
1.052200000000000024e+00 1.292099999999999915e-01
1.052200000000000024e+00 1.292099999999999915e-01
1.051199999999999912e+00 1.343600000000000072e-01
1.051199999999999912e+00 1.343600000000000072e-01
1.050499999999999989e+00 1.395500000000000074e-01
1.050499999999999989e+00 1.395500000000000074e-01
1.050100000000000033e+00 1.447700000000000098e-01
1.050100000000000033e+00 1.447700000000000098e-01
1.050000000000000044e+00 1.499999999999999944e-01
1.050000000000000044e+00 1.499999999999999944e-01
1.050000000000000044e+00 1.518700000000000050e-01
1.050000000000000044e+00 1.518700000000000050e-01
1.050000000000000044e+00 1.537300000000000055e-01
1.050000000000000044e+00 1.537300000000000055e-01
1.050000000000000044e+00 1.555999999999999883e-01
1.050000000000000044e+00 1.555999999999999883e-01
1.050000000000000044e+00 1.574699999999999989e-01
1.050000000000000044e+00 1.574699999999999989e-01
1.050000000000000044e+00 1.593299999999999994e-01
1.050000000000000044e+00 1.593299999999999994e-01
1.050000000000000044e+00 1.612000000000000099e-01
1.050000000000000044e+00 1.612000000000000099e-01
1.050000000000000044e+00 1.630699999999999927e-01
1.050000000000000044e+00 1.630699999999999927e-01
1.050000000000000044e+00 1.649299999999999933e-01
1.050000000000000044e+00 1.649299999999999933e-01
1.050000000000000044e+00 1.668000000000000038e-01
1.050000000000000044e+00 1.668000000000000038e-01
1.050000000000000044e+00 1.686699999999999866e-01
1.050000000000000044e+00 1.686699999999999866e-01
1.050000000000000044e+00 1.705299999999999871e-01
1.050000000000000044e+00 1.705299999999999871e-01
1.050000000000000044e+00 1.723999999999999977e-01
1.050000000000000044e+00 1.723999999999999977e-01
1.050000000000000044e+00 1.742700000000000082e-01
1.050000000000000044e+00 1.742700000000000082e-01
1.050000000000000044e+00 1.761300000000000088e-01
1.050000000000000044e+00 1.761300000000000088e-01
1.050000000000000044e+00 1.779999999999999916e-01
1.050000000000000044e+00 1.779999999999999916e-01
1.050100000000000033e+00 1.832300000000000040e-01
1.050100000000000033e+00 1.832300000000000040e-01
1.050499999999999989e+00 1.884500000000000064e-01
1.050499999999999989e+00 1.884500000000000064e-01
1.051199999999999912e+00 1.936400000000000066e-01
1.051199999999999912e+00 1.936400000000000066e-01
1.052200000000000024e+00 1.987899999999999945e-01
1.052200000000000024e+00 1.987899999999999945e-01
1.053399999999999892e+00 2.038800000000000057e-01
1.053399999999999892e+00 2.038800000000000057e-01
1.054899999999999949e+00 2.089000000000000024e-01
1.054899999999999949e+00 2.089000000000000024e-01
1.056599999999999984e+00 2.138400000000000023e-01
1.056599999999999984e+00 2.138400000000000023e-01
1.058699999999999974e+00 2.186700000000000033e-01
1.058699999999999974e+00 2.186700000000000033e-01
1.060899999999999954e+00 2.233999999999999875e-01
1.060899999999999954e+00 2.233999999999999875e-01
1.063399999999999901e+00 2.280000000000000082e-01
1.063399999999999901e+00 2.280000000000000082e-01
1.066100000000000048e+00 2.324600000000000000e-01
1.066100000000000048e+00 2.324600000000000000e-01
1.069099999999999939e+00 2.367799999999999905e-01
1.069099999999999939e+00 2.367799999999999905e-01
1.072300000000000031e+00 2.409300000000000053e-01
1.072300000000000031e+00 2.409300000000000053e-01
1.075700000000000101e+00 2.449099999999999888e-01
1.075700000000000101e+00 2.449099999999999888e-01
1.079299999999999926e+00 2.487099999999999866e-01
1.079299999999999926e+00 2.487099999999999866e-01
1.083099999999999952e+00 2.523099999999999787e-01
1.083099999999999952e+00 2.523099999999999787e-01
1.087099999999999955e+00 2.557200000000000029e-01
1.087099999999999955e+00 2.557200000000000029e-01
1.091199999999999948e+00 2.589000000000000190e-01
1.091199999999999948e+00 2.589000000000000190e-01
1.095499999999999918e+00 2.618699999999999917e-01
1.095499999999999918e+00 2.618699999999999917e-01
1.100000000000000089e+00 2.646000000000000019e-01
1.100000000000000089e+00 2.646000000000000019e-01
1.104600000000000026e+00 2.671000000000000041e-01
1.104600000000000026e+00 2.671000000000000041e-01
1.109299999999999953e+00 2.693499999999999783e-01
1.109299999999999953e+00 2.693499999999999783e-01
1.114200000000000079e+00 2.713599999999999901e-01
1.114200000000000079e+00 2.713599999999999901e-01
1.119099999999999984e+00 2.731100000000000194e-01
1.119099999999999984e+00 2.731100000000000194e-01
1.124100000000000099e+00 2.745900000000000007e-01
1.124100000000000099e+00 2.745900000000000007e-01
1.129199999999999982e+00 2.758200000000000096e-01
1.129199999999999982e+00 2.758200000000000096e-01
1.134400000000000075e+00 2.767700000000000160e-01
1.134400000000000075e+00 2.767700000000000160e-01
1.139499999999999957e+00 2.774499999999999744e-01
1.139499999999999957e+00 2.774499999999999744e-01
1.144800000000000040e+00 2.778599999999999959e-01
1.144800000000000040e+00 2.778599999999999959e-01
1.149999999999999911e+00 2.780000000000000249e-01
1.149999999999999911e+00 2.780000000000000249e-01
1.170900000000000052e+00 2.780000000000000249e-01
1.170900000000000052e+00 2.780000000000000249e-01
1.191799999999999971e+00 2.780000000000000249e-01
1.191799999999999971e+00 2.780000000000000249e-01
1.212599999999999900e+00 2.780000000000000249e-01
1.212599999999999900e+00 2.780000000000000249e-01
1.233500000000000041e+00 2.780000000000000249e-01
1.233500000000000041e+00 2.780000000000000249e-01
1.254399999999999959e+00 2.780000000000000249e-01
1.254399999999999959e+00 2.780000000000000249e-01
1.275199999999999889e+00 2.780000000000000249e-01
1.275199999999999889e+00 2.780000000000000249e-01
1.296100000000000030e+00 2.780000000000000249e-01
1.296100000000000030e+00 2.780000000000000249e-01
1.316999999999999948e+00 2.780000000000000249e-01
1.316999999999999948e+00 2.780000000000000249e-01
1.337900000000000089e+00 2.780000000000000249e-01
1.337900000000000089e+00 2.780000000000000249e-01
1.358700000000000019e+00 2.780000000000000249e-01
1.358700000000000019e+00 2.780000000000000249e-01
1.379599999999999937e+00 2.780000000000000249e-01
1.379599999999999937e+00 2.780000000000000249e-01
1.400500000000000078e+00 2.780000000000000249e-01
1.400500000000000078e+00 2.780000000000000249e-01
1.421399999999999997e+00 2.780000000000000249e-01
1.421399999999999997e+00 2.780000000000000249e-01
1.442199999999999926e+00 2.780000000000000249e-01
1.442199999999999926e+00 2.780000000000000249e-01
1.463100000000000067e+00 2.780000000000000249e-01
1.463100000000000067e+00 2.780000000000000249e-01
1.483999999999999986e+00 2.780000000000000249e-01
1.483999999999999986e+00 2.780000000000000249e-01
1.504899999999999904e+00 2.780000000000000249e-01
1.504899999999999904e+00 2.780000000000000249e-01
1.525700000000000056e+00 2.780000000000000249e-01
1.525700000000000056e+00 2.780000000000000249e-01
1.546599999999999975e+00 2.780000000000000249e-01
1.546599999999999975e+00 2.780000000000000249e-01
1.567499999999999893e+00 2.780000000000000249e-01
1.567499999999999893e+00 2.780000000000000249e-01
1.588400000000000034e+00 2.780000000000000249e-01
1.588400000000000034e+00 2.780000000000000249e-01
1.609199999999999964e+00 2.780000000000000249e-01
1.609199999999999964e+00 2.780000000000000249e-01
1.630100000000000104e+00 2.780000000000000249e-01
1.630100000000000104e+00 2.780000000000000249e-01
1.651000000000000023e+00 2.780000000000000249e-01
1.651000000000000023e+00 2.780000000000000249e-01
1.671899999999999942e+00 2.780000000000000249e-01
1.671899999999999942e+00 2.780000000000000249e-01
1.692700000000000093e+00 2.780000000000000249e-01
1.692700000000000093e+00 2.780000000000000249e-01
1.713600000000000012e+00 2.780000000000000249e-01
1.713600000000000012e+00 2.780000000000000249e-01
1.734499999999999931e+00 2.780000000000000249e-01
1.734499999999999931e+00 2.780000000000000249e-01
1.755400000000000071e+00 2.780000000000000249e-01
1.755400000000000071e+00 2.780000000000000249e-01
1.776200000000000001e+00 2.780000000000000249e-01
1.776200000000000001e+00 2.780000000000000249e-01
1.797099999999999920e+00 2.780000000000000249e-01
1.797099999999999920e+00 2.780000000000000249e-01
1.818000000000000060e+00 2.780000000000000249e-01
1.818000000000000060e+00 2.780000000000000249e-01
1.838899999999999979e+00 2.780000000000000249e-01
1.838899999999999979e+00 2.780000000000000249e-01
1.859699999999999909e+00 2.780000000000000249e-01
1.859699999999999909e+00 2.780000000000000249e-01
1.880600000000000049e+00 2.780000000000000249e-01
1.880600000000000049e+00 2.780000000000000249e-01
1.891299999999999981e+00 2.749400000000000177e-01
1.891299999999999981e+00 2.749400000000000177e-01
1.901899999999999924e+00 2.718800000000000106e-01
1.901899999999999924e+00 2.718800000000000106e-01
1.912600000000000078e+00 2.688200000000000034e-01
1.912600000000000078e+00 2.688200000000000034e-01
1.923300000000000010e+00 2.657599999999999962e-01
1.923300000000000010e+00 2.657599999999999962e-01
1.933899999999999952e+00 2.626999999999999891e-01
1.933899999999999952e+00 2.626999999999999891e-01
1.944600000000000106e+00 2.596399999999999819e-01
1.944600000000000106e+00 2.596399999999999819e-01
1.955300000000000038e+00 2.565799999999999748e-01
1.955300000000000038e+00 2.565799999999999748e-01
1.965999999999999970e+00 2.535200000000000231e-01
1.965999999999999970e+00 2.535200000000000231e-01
1.976599999999999913e+00 2.504600000000000160e-01
1.976599999999999913e+00 2.504600000000000160e-01
1.987300000000000066e+00 2.474000000000000088e-01
1.987300000000000066e+00 2.474000000000000088e-01
1.997999999999999998e+00 2.443400000000000016e-01
1.997999999999999998e+00 2.443400000000000016e-01
2.008599999999999941e+00 2.412799999999999945e-01
2.008599999999999941e+00 2.412799999999999945e-01
2.019299999999999873e+00 2.382199999999999873e-01
2.019299999999999873e+00 2.382199999999999873e-01
2.029999999999999805e+00 2.351600000000000079e-01
2.029999999999999805e+00 2.351600000000000079e-01
2.040599999999999969e+00 2.321000000000000008e-01
2.040599999999999969e+00 2.321000000000000008e-01
2.051299999999999901e+00 2.290399999999999936e-01
2.051299999999999901e+00 2.290399999999999936e-01
2.061999999999999833e+00 2.259799999999999864e-01
2.061999999999999833e+00 2.259799999999999864e-01
2.072700000000000209e+00 2.229200000000000070e-01
2.072700000000000209e+00 2.229200000000000070e-01
2.083299999999999930e+00 2.198599999999999999e-01
2.083299999999999930e+00 2.198599999999999999e-01
2.093999999999999861e+00 2.167999999999999927e-01
2.093999999999999861e+00 2.167999999999999927e-01
2.093999999999999861e+00 2.101300000000000112e-01
2.093999999999999861e+00 2.101300000000000112e-01
2.093999999999999861e+00 2.034600000000000020e-01
2.093999999999999861e+00 2.034600000000000020e-01
2.093999999999999861e+00 1.967800000000000105e-01
2.093999999999999861e+00 1.967800000000000105e-01
2.093999999999999861e+00 1.901100000000000012e-01
2.093999999999999861e+00 1.901100000000000012e-01
2.093999999999999861e+00 1.834399999999999920e-01
2.093999999999999861e+00 1.834399999999999920e-01
2.093999999999999861e+00 1.767700000000000105e-01
2.093999999999999861e+00 1.767700000000000105e-01
2.093999999999999861e+00 1.700899999999999912e-01
2.093999999999999861e+00 1.700899999999999912e-01
2.093999999999999861e+00 1.634200000000000097e-01
2.093999999999999861e+00 1.634200000000000097e-01
2.093999999999999861e+00 1.567500000000000004e-01
2.093999999999999861e+00 1.567500000000000004e-01
2.093999999999999861e+00 1.500799999999999912e-01
2.093999999999999861e+00 1.500799999999999912e-01
2.093999999999999861e+00 1.434100000000000097e-01
2.093999999999999861e+00 1.434100000000000097e-01
2.093999999999999861e+00 1.367400000000000004e-01
2.093999999999999861e+00 1.367400000000000004e-01
2.093999999999999861e+00 1.300600000000000089e-01
2.093999999999999861e+00 1.300600000000000089e-01
2.093999999999999861e+00 1.233899999999999997e-01
2.093999999999999861e+00 1.233899999999999997e-01
2.093999999999999861e+00 1.167200000000000043e-01
2.093999999999999861e+00 1.167200000000000043e-01
2.093999999999999861e+00 1.100499999999999950e-01
2.093999999999999861e+00 1.100499999999999950e-01
2.093999999999999861e+00 1.033799999999999997e-01
2.093999999999999861e+00 1.033799999999999997e-01
2.093999999999999861e+00 9.670399999999999829e-02
2.093999999999999861e+00 9.670399999999999829e-02
2.093999999999999861e+00 9.003200000000000092e-02
2.093999999999999861e+00 9.003200000000000092e-02
2.093999999999999861e+00 8.336000000000000354e-02
2.093999999999999861e+00 8.336000000000000354e-02
2.093999999999999861e+00 7.668800000000000616e-02
2.093999999999999861e+00 7.668800000000000616e-02
2.093999999999999861e+00 7.001599999999999491e-02
2.093999999999999861e+00 7.001599999999999491e-02
2.093999999999999861e+00 6.334399999999999753e-02
2.093999999999999861e+00 6.334399999999999753e-02
2.093999999999999861e+00 5.667200000000000015e-02
2.093999999999999861e+00 5.667200000000000015e-02
2.093999999999999861e+00 5.000000000000000278e-02
2.093999999999999861e+00 5.000000000000000278e-02
2.078300000000000036e+00 5.000000000000000278e-02
2.078300000000000036e+00 5.000000000000000278e-02
2.062500000000000000e+00 5.000000000000000278e-02
2.062500000000000000e+00 5.000000000000000278e-02
2.046800000000000175e+00 5.000000000000000278e-02
2.046800000000000175e+00 5.000000000000000278e-02
2.031099999999999905e+00 5.000000000000000278e-02
2.031099999999999905e+00 5.000000000000000278e-02
2.015299999999999869e+00 5.000000000000000278e-02
2.015299999999999869e+00 5.000000000000000278e-02
1.999600000000000044e+00 5.000000000000000278e-02
1.999600000000000044e+00 5.000000000000000278e-02
1.983899999999999997e+00 5.000000000000000278e-02
1.983899999999999997e+00 5.000000000000000278e-02
1.968099999999999961e+00 5.000000000000000278e-02
1.968099999999999961e+00 5.000000000000000278e-02
1.952399999999999913e+00 5.000000000000000278e-02
1.952399999999999913e+00 5.000000000000000278e-02
1.936700000000000088e+00 5.000000000000000278e-02
1.936700000000000088e+00 5.000000000000000278e-02
1.920900000000000052e+00 5.000000000000000278e-02
1.920900000000000052e+00 5.000000000000000278e-02
1.905200000000000005e+00 5.000000000000000278e-02
1.905200000000000005e+00 5.000000000000000278e-02
1.889499999999999957e+00 5.000000000000000278e-02
1.889499999999999957e+00 5.000000000000000278e-02
1.873699999999999921e+00 5.000000000000000278e-02
1.873699999999999921e+00 5.000000000000000278e-02
1.858000000000000096e+00 5.000000000000000278e-02
1.858000000000000096e+00 5.000000000000000278e-02
1.842300000000000049e+00 5.000000000000000278e-02
1.842300000000000049e+00 5.000000000000000278e-02
1.826500000000000012e+00 5.000000000000000278e-02
1.826500000000000012e+00 5.000000000000000278e-02
1.810799999999999965e+00 5.000000000000000278e-02
1.810799999999999965e+00 5.000000000000000278e-02
1.795099999999999918e+00 5.000000000000000278e-02
1.795099999999999918e+00 5.000000000000000278e-02
1.779300000000000104e+00 5.000000000000000278e-02
1.779300000000000104e+00 5.000000000000000278e-02
1.763600000000000056e+00 5.000000000000000278e-02
1.763600000000000056e+00 5.000000000000000278e-02
1.747900000000000009e+00 5.000000000000000278e-02
1.747900000000000009e+00 5.000000000000000278e-02
1.732099999999999973e+00 5.000000000000000278e-02
1.732099999999999973e+00 5.000000000000000278e-02
1.716399999999999926e+00 5.000000000000000278e-02
1.716399999999999926e+00 5.000000000000000278e-02
1.700700000000000101e+00 5.000000000000000278e-02
1.700700000000000101e+00 5.000000000000000278e-02
1.684900000000000064e+00 5.000000000000000278e-02
1.684900000000000064e+00 5.000000000000000278e-02
1.669200000000000017e+00 5.000000000000000278e-02
1.669200000000000017e+00 5.000000000000000278e-02
1.653499999999999970e+00 5.000000000000000278e-02
1.653499999999999970e+00 5.000000000000000278e-02
1.637699999999999934e+00 5.000000000000000278e-02
1.637699999999999934e+00 5.000000000000000278e-02
1.622000000000000108e+00 5.000000000000000278e-02
1.622000000000000108e+00 5.000000000000000278e-02
1.606300000000000061e+00 5.000000000000000278e-02
1.606300000000000061e+00 5.000000000000000278e-02
1.590500000000000025e+00 5.000000000000000278e-02
1.590500000000000025e+00 5.000000000000000278e-02
1.574799999999999978e+00 5.000000000000000278e-02
1.574799999999999978e+00 5.000000000000000278e-02
1.559099999999999930e+00 5.000000000000000278e-02
1.559099999999999930e+00 5.000000000000000278e-02
1.543299999999999894e+00 5.000000000000000278e-02
1.543299999999999894e+00 5.000000000000000278e-02
1.527600000000000069e+00 5.000000000000000278e-02
1.527600000000000069e+00 5.000000000000000278e-02
1.511900000000000022e+00 5.000000000000000278e-02
1.511900000000000022e+00 5.000000000000000278e-02
1.496099999999999985e+00 5.000000000000000278e-02
1.496099999999999985e+00 5.000000000000000278e-02
1.480399999999999938e+00 5.000000000000000278e-02
1.480399999999999938e+00 5.000000000000000278e-02
1.464699999999999891e+00 5.000000000000000278e-02
1.464699999999999891e+00 5.000000000000000278e-02
1.448900000000000077e+00 5.000000000000000278e-02
1.448900000000000077e+00 5.000000000000000278e-02
1.433200000000000029e+00 5.000000000000000278e-02
1.433200000000000029e+00 5.000000000000000278e-02
1.417499999999999982e+00 5.000000000000000278e-02
1.417499999999999982e+00 5.000000000000000278e-02
1.401699999999999946e+00 5.000000000000000278e-02
1.401699999999999946e+00 5.000000000000000278e-02
1.385999999999999899e+00 5.000000000000000278e-02
1.385999999999999899e+00 5.000000000000000278e-02
1.370300000000000074e+00 5.000000000000000278e-02
1.370300000000000074e+00 5.000000000000000278e-02
1.354500000000000037e+00 5.000000000000000278e-02
1.354500000000000037e+00 5.000000000000000278e-02
1.338799999999999990e+00 5.000000000000000278e-02
1.338799999999999990e+00 5.000000000000000278e-02
1.323099999999999943e+00 5.000000000000000278e-02
1.323099999999999943e+00 5.000000000000000278e-02
1.307299999999999907e+00 5.000000000000000278e-02
1.307299999999999907e+00 5.000000000000000278e-02
1.291600000000000081e+00 5.000000000000000278e-02
1.291600000000000081e+00 5.000000000000000278e-02
1.275900000000000034e+00 5.000000000000000278e-02
1.275900000000000034e+00 5.000000000000000278e-02
1.260099999999999998e+00 5.000000000000000278e-02
1.260099999999999998e+00 5.000000000000000278e-02
1.244399999999999951e+00 5.000000000000000278e-02
1.244399999999999951e+00 5.000000000000000278e-02
1.228699999999999903e+00 5.000000000000000278e-02
1.228699999999999903e+00 5.000000000000000278e-02
1.212900000000000089e+00 5.000000000000000278e-02
1.212900000000000089e+00 5.000000000000000278e-02
1.197200000000000042e+00 5.000000000000000278e-02
1.197200000000000042e+00 5.000000000000000278e-02
1.181499999999999995e+00 5.000000000000000278e-02
1.181499999999999995e+00 5.000000000000000278e-02
1.165699999999999958e+00 5.000000000000000278e-02
1.165699999999999958e+00 5.000000000000000278e-02
1.149999999999999911e+00 5.000000000000000278e-02
1.149999999999999911e+00 5.000000000000000278e-02
1.144800000000000040e+00 5.013700000000000101e-02
1.144800000000000040e+00 5.013700000000000101e-02
1.139499999999999957e+00 5.054800000000000265e-02
1.139499999999999957e+00 5.054800000000000265e-02
1.134400000000000075e+00 5.123099999999999876e-02
1.134400000000000075e+00 5.123099999999999876e-02
1.129199999999999982e+00 5.218500000000000222e-02
1.129199999999999982e+00 5.218500000000000222e-02
1.124100000000000099e+00 5.340700000000000308e-02
1.124100000000000099e+00 5.340700000000000308e-02
1.119099999999999984e+00 5.489399999999999835e-02
1.119099999999999984e+00 5.489399999999999835e-02
1.114200000000000079e+00 5.664199999999999791e-02
1.114200000000000079e+00 5.664199999999999791e-02
1.109299999999999953e+00 5.864599999999999674e-02
1.109299999999999953e+00 5.864599999999999674e-02
1.104600000000000026e+00 6.089900000000000174e-02
1.104600000000000026e+00 6.089900000000000174e-02
1.100000000000000089e+00 6.339699999999999502e-02
1.100000000000000089e+00 6.339699999999999502e-02
1.095499999999999918e+00 6.613299999999999734e-02
1.095499999999999918e+00 6.613299999999999734e-02
1.091199999999999948e+00 6.909800000000000664e-02
1.091199999999999948e+00 6.909800000000000664e-02
1.087099999999999955e+00 7.228500000000000203e-02
1.087099999999999955e+00 7.228500000000000203e-02
1.083099999999999952e+00 7.568600000000000327e-02
1.083099999999999952e+00 7.568600000000000327e-02
1.079299999999999926e+00 7.928899999999999837e-02

